An algebraic-geometric approach for linear regression without correspondences

Linear regression without correspondences is the problem of performing a linear regression fit to a dataset for which the correspondences between the independent samples and the observations are unknown. Such a problem naturally arises in diverse domains such as computer vision, data mining, communications and biology. In its simplest form, it is tantamount to solving a linear system of equations, for which the entries of the right hand side vector have been permuted. This type of data corruption renders the linear regression task considerably harder, even in the absence of other corruptions, such as noise, outliers or missing entries. Existing methods are either applicable only to noiseless data or they are very sensitive to initialization or they work only for partially shuffled data. In this paper we address these issues via an algebraic geometric approach, which uses symmetric polynomials to extract permutation-invariant constraints that the parameters $\xi^* \in \Re^n$ of the linear regression model must satisfy. This naturally leads to a polynomial system of $n$ equations in $n$ unknowns, which contains $\xi^*$ in its root locus. Using the machinery of algebraic geometry we prove that as long as the independent samples are generic, this polynomial system is always consistent with at most $n!$ complex roots, regardless of any type of corruption inflicted on the observations. The algorithmic implication of this fact is that one can always solve this polynomial system and use its most suitable root as initialization to the Expectation Maximization algorithm. To the best of our knowledge, the resulting method is the first working solution for small values of $n$ able to handle thousands of fully shuffled noisy observations in milliseconds.

==> figures/p1.txt <==
-10.000 -4.250
-9.231 -4.058
-8.462 -3.865
-7.692 -3.673
-6.923 -3.481
-6.154 -3.288
-5.385 -3.096
-4.615 -2.904
-3.846 -2.712
-3.077 -2.519
-2.308 -2.327
-1.538 -2.135
-0.769 -1.942
0.000 -1.750
0.769 -1.558
1.538 -1.365
2.308 -1.173
3.077 -0.981
3.846 -0.788
4.615 -0.596
5.385 -0.404
6.154 -0.212
6.923 -0.019
7.692 0.173
8.462 0.365
9.231 0.558
10.000 0.750
10.769 0.942
11.538 1.135
12.308 1.327
13.077 1.519
13.846 1.712
14.615 1.904
15.385 2.096
16.154 2.288
16.923 2.481
17.692 2.673
18.462 2.865
19.231 3.058
20.000 3.250


==> figures/p2.txt <==
-26.851 -0.000
-26.778 -0.036
-26.700 -0.071
-26.619 -0.107
-26.532 -0.142
-26.442 -0.178
-26.348 -0.214
-26.249 -0.249
-26.146 -0.285
-26.039 -0.320
-25.928 -0.355
-25.813 -0.391
-25.693 -0.426
-25.570 -0.461
-25.443 -0.496
-25.311 -0.531
-25.176 -0.566
-25.036 -0.601
-24.893 -0.636
-24.745 -0.671
-24.594 -0.705
-24.439 -0.740
-24.280 -0.774
-24.117 -0.808
-23.950 -0.842
-23.779 -0.876
-23.605 -0.910
-23.427 -0.944
-23.245 -0.977
-23.060 -1.011
-22.871 -1.044
-22.678 -1.077
-22.481 -1.110
-22.281 -1.143
-22.078 -1.175
-21.871 -1.207
-21.661 -1.240
-21.447 -1.271
-21.230 -1.303
-21.009 -1.335
-20.785 -1.366
-20.558 -1.397
-20.327 -1.428
-20.093 -1.459
-19.857 -1.489
-19.616 -1.519
-19.373 -1.549
-19.127 -1.579
-18.878 -1.608
-18.626 -1.638
-18.370 -1.667
-18.112 -1.695
-17.851 -1.724
-17.587 -1.752
-17.321 -1.780
-17.051 -1.807
-16.779 -1.834
-16.504 -1.861
-16.227 -1.888
-15.947 -1.915
-15.665 -1.941
-15.380 -1.966
-15.092 -1.992
-14.803 -2.017
-14.511 -2.042
-14.216 -2.066
-13.919 -2.091
-13.621 -2.114
-13.320 -2.138
-13.016 -2.161
-12.711 -2.184
-12.404 -2.207
-12.095 -2.229
-11.784 -2.250
-11.471 -2.272
-11.156 -2.293
-10.839 -2.314
-10.521 -2.334
-10.201 -2.354
-9.879 -2.374
-9.556 -2.393
-9.232 -2.412
-8.906 -2.430
-8.578 -2.448
-8.249 -2.466
-7.919 -2.483
-7.588 -2.500
-7.255 -2.517
-6.921 -2.533
-6.586 -2.548
-6.250 -2.564
-5.913 -2.579
-5.575 -2.593
-5.237 -2.607
-4.897 -2.621
-4.557 -2.634
-4.216 -2.647
-3.874 -2.659
-3.531 -2.671
-3.189 -2.683
-2.845 -2.694
-2.501 -2.705
-2.157 -2.715
-1.812 -2.725
-1.467 -2.734
-1.122 -2.743
-0.777 -2.752
-0.431 -2.760
-0.086 -2.768
0.260 -2.775
0.605 -2.782
0.950 -2.788
1.296 -2.794
1.641 -2.799
1.986 -2.805
2.330 -2.809
2.674 -2.813
3.018 -2.817
3.361 -2.820
3.704 -2.823
4.046 -2.825
4.387 -2.827
4.728 -2.829
5.068 -2.830
5.407 -2.830
5.745 -2.830
6.083 -2.830
6.419 -2.829
6.755 -2.828
7.089 -2.826
7.422 -2.824
7.754 -2.822
8.085 -2.819
8.415 -2.815
8.743 -2.811
9.070 -2.807
9.395 -2.802
9.719 -2.797
10.041 -2.791
10.362 -2.785
10.681 -2.778
10.999 -2.771
11.314 -2.764
11.628 -2.756
11.940 -2.748
12.250 -2.739
12.559 -2.730
12.865 -2.720
13.169 -2.710
13.471 -2.699
13.771 -2.689
14.069 -2.677
14.364 -2.665
14.658 -2.653
14.949 -2.641
15.237 -2.628
15.523 -2.614
15.807 -2.600
16.088 -2.586
16.367 -2.571
16.643 -2.556
16.916 -2.541
17.187 -2.525
17.455 -2.508
17.720 -2.492
17.983 -2.475
18.242 -2.457
18.499 -2.439
18.753 -2.421
19.003 -2.402
19.251 -2.383
19.496 -2.364
19.738 -2.344
19.976 -2.324
20.211 -2.303
20.443 -2.282
20.672 -2.261
20.898 -2.240
21.120 -2.218
21.339 -2.195
21.555 -2.173
21.767 -2.150
21.975 -2.126
22.181 -2.103
22.382 -2.079
22.581 -2.054
22.775 -2.030
22.966 -2.005
23.153 -1.979
23.337 -1.954
23.517 -1.928
23.693 -1.901
23.866 -1.875
24.034 -1.848
24.199 -1.821
24.360 -1.793
24.517 -1.766
24.670 -1.738
24.820 -1.709
24.965 -1.681
25.107 -1.652
25.244 -1.623
25.378 -1.594
25.507 -1.564
25.633 -1.534
25.754 -1.504
25.871 -1.474
25.984 -1.443
26.093 -1.413
26.198 -1.382
26.299 -1.350
26.396 -1.319
26.488 -1.287
26.576 -1.256
26.660 -1.223
26.740 -1.191
26.815 -1.159
26.887 -1.126
26.954 -1.093
27.016 -1.060
27.075 -1.027
27.129 -0.994
27.179 -0.961
27.224 -0.927
27.266 -0.893
27.303 -0.859
27.335 -0.825
27.363 -0.791
27.387 -0.757
27.407 -0.723
27.422 -0.688
27.433 -0.653
27.439 -0.619
27.442 -0.584
27.439 -0.549
27.433 -0.514
27.422 -0.479
27.407 -0.444
27.387 -0.408
27.363 -0.373
27.335 -0.338
27.303 -0.302
27.266 -0.267
27.224 -0.231
27.179 -0.196
27.129 -0.160
27.075 -0.125
27.016 -0.089
26.954 -0.053
26.887 -0.018
26.815 0.018
26.740 0.053
26.660 0.089
26.576 0.125
26.488 0.160
26.395 0.196
26.299 0.231
26.198 0.267
26.093 0.302
25.984 0.338
25.871 0.373
25.754 0.408
25.632 0.444
25.507 0.479
25.377 0.514
25.244 0.549
25.106 0.584
24.965 0.619
24.819 0.653
24.670 0.688
24.517 0.723
24.360 0.757
24.199 0.791
24.034 0.825
23.865 0.859
23.693 0.893
23.516 0.927
23.336 0.961
23.153 0.994
22.966 1.027
22.775 1.060
22.580 1.093
22.382 1.126
22.180 1.159
21.975 1.191
21.766 1.223
21.554 1.256
21.339 1.287
21.120 1.319
20.897 1.350
20.672 1.382
20.443 1.413
20.211 1.443
19.975 1.474
19.737 1.504
19.495 1.534
19.251 1.564
19.003 1.594
18.752 1.623
18.498 1.652
18.242 1.681
17.982 1.709
17.720 1.738
17.454 1.766
17.186 1.793
16.916 1.821
16.642 1.848
16.366 1.875
16.087 1.901
15.806 1.928
15.523 1.954
15.236 1.979
14.948 2.005
14.657 2.030
14.364 2.054
14.068 2.079
13.770 2.103
13.470 2.126
13.168 2.150
12.864 2.173
12.558 2.195
12.250 2.218
11.939 2.240
11.627 2.261
11.314 2.282
10.998 2.303
10.680 2.324
10.361 2.344
10.040 2.364
9.718 2.383
9.394 2.402
9.069 2.421
8.742 2.439
8.414 2.457
8.084 2.475
7.753 2.492
7.421 2.508
7.088 2.525
6.754 2.541
6.418 2.556
6.082 2.571
5.744 2.586
5.406 2.600
5.067 2.614
4.727 2.628
4.386 2.641
4.045 2.653
3.703 2.665
3.360 2.677
3.017 2.689
2.673 2.699
2.329 2.710
1.985 2.720
1.640 2.730
1.295 2.739
0.950 2.748
0.604 2.756
0.259 2.764
-0.087 2.771
-0.432 2.778
-0.778 2.785
-1.123 2.791
-1.468 2.797
-1.813 2.802
-2.158 2.807
-2.502 2.811
-2.846 2.815
-3.189 2.819
-3.532 2.822
-3.875 2.824
-4.216 2.826
-4.558 2.828
-4.898 2.829
-5.237 2.830
-5.576 2.830
-5.914 2.830
-6.251 2.830
-6.587 2.829
-6.922 2.827
-7.256 2.825
-7.588 2.823
-7.920 2.820
-8.250 2.817
-8.579 2.813
-8.906 2.809
-9.233 2.805
-9.557 2.799
-9.880 2.794
-10.202 2.788
-10.522 2.782
-10.840 2.775
-11.157 2.768
-11.471 2.760
-11.784 2.752
-12.096 2.743
-12.405 2.734
-12.712 2.725
-13.017 2.715
-13.320 2.705
-13.621 2.694
-13.920 2.683
-14.217 2.671
-14.511 2.659
-14.803 2.647
-15.093 2.634
-15.381 2.621
-15.665 2.607
-15.948 2.593
-16.228 2.579
-16.505 2.564
-16.780 2.548
-17.052 2.533
-17.321 2.517
-17.588 2.500
-17.852 2.483
-18.113 2.466
-18.371 2.448
-18.626 2.430
-18.878 2.412
-19.128 2.393
-19.374 2.374
-19.617 2.354
-19.857 2.334
-20.094 2.314
-20.328 2.293
-20.558 2.272
-20.786 2.250
-21.009 2.229
-21.230 2.207
-21.447 2.184
-21.661 2.161
-21.872 2.138
-22.079 2.114
-22.282 2.091
-22.482 2.066
-22.678 2.042
-22.871 2.017
-23.060 1.992
-23.246 1.966
-23.427 1.941
-23.605 1.915
-23.780 1.888
-23.950 1.861
-24.117 1.834
-24.280 1.807
-24.439 1.780
-24.594 1.752
-24.746 1.724
-24.893 1.695
-25.036 1.667
-25.176 1.638
-25.311 1.608
-25.443 1.579
-25.570 1.549
-25.694 1.519
-25.813 1.489
-25.928 1.459
-26.039 1.428
-26.146 1.397
-26.249 1.366
-26.348 1.335
-26.442 1.303
-26.533 1.271
-26.619 1.240
-26.701 1.207
-26.778 1.175
-26.852 1.143
-26.921 1.110
-26.986 1.077
-27.046 1.044
-27.103 1.011
-27.155 0.977
-27.202 0.944
-27.246 0.910
-27.285 0.876
-27.319 0.842
-27.350 0.808
-27.376 0.774
-27.398 0.740
-27.415 0.705
-27.428 0.671
-27.437 0.636
-27.441 0.601
-27.441 0.566
-27.437 0.531
-27.428 0.496
-27.415 0.461
-27.398 0.426
-27.376 0.391
-27.350 0.355
-27.319 0.320
-27.285 0.285
-27.246 0.249
-27.202 0.214
-27.154 0.178
-27.102 0.142
-27.046 0.107
-26.985 0.071
-26.921 0.036
-26.851 0.000


==> figures/p3.txt <==
-20.000000 -2.990905
-19.979990 -2.988165
-19.959980 -2.985426
-19.939970 -2.982687
-19.919960 -2.979948
-19.899950 -2.977210
-19.879940 -2.974473
-19.859930 -2.971735
-19.839920 -2.968999
-19.819910 -2.966262
-19.799900 -2.963527
-19.779890 -2.960791
-19.759880 -2.958057
-19.739870 -2.955322
-19.719860 -2.952588
-19.699850 -2.949855
-19.679840 -2.947122
-19.659830 -2.944390
-19.639820 -2.941658
-19.619810 -2.938926
-19.599800 -2.936195
-19.579790 -2.933465
-19.559780 -2.930735
-19.539770 -2.928005
-19.519760 -2.925276
-19.499750 -2.922548
-19.479740 -2.919820
-19.459730 -2.917092
-19.439720 -2.914365
-19.419710 -2.911639
-19.399700 -2.908913
-19.379690 -2.906187
-19.359680 -2.903462
-19.339670 -2.900737
-19.319660 -2.898013
-19.299650 -2.895290
-19.279640 -2.892567
-19.259630 -2.889845
-19.239620 -2.887123
-19.219610 -2.884401
-19.199600 -2.881680
-19.179590 -2.878960
-19.159580 -2.876240
-19.139570 -2.873521
-19.119560 -2.870802
-19.099550 -2.868083
-19.079540 -2.865366
-19.059530 -2.862649
-19.039520 -2.859932
-19.019510 -2.857216
-18.999500 -2.854500
-18.979490 -2.851785
-18.959480 -2.849070
-18.939470 -2.846356
-18.919460 -2.843643
-18.899450 -2.840930
-18.879440 -2.838218
-18.859430 -2.835506
-18.839420 -2.832795
-18.819410 -2.830084
-18.799400 -2.827374
-18.779390 -2.824664
-18.759380 -2.821956
-18.739370 -2.819247
-18.719360 -2.816539
-18.699350 -2.813832
-18.679340 -2.811125
-18.659330 -2.808419
-18.639320 -2.805714
-18.619310 -2.803009
-18.599300 -2.800304
-18.579290 -2.797600
-18.559280 -2.794897
-18.539270 -2.792194
-18.519260 -2.789492
-18.499250 -2.786791
-18.479240 -2.784090
-18.459230 -2.781390
-18.439220 -2.778690
-18.419210 -2.775991
-18.399200 -2.773292
-18.379190 -2.770595
-18.359180 -2.767897
-18.339170 -2.765201
-18.319160 -2.762505
-18.299150 -2.759809
-18.279140 -2.757114
-18.259130 -2.754420
-18.239120 -2.751726
-18.219110 -2.749033
-18.199100 -2.746341
-18.179090 -2.743649
-18.159080 -2.740958
-18.139070 -2.738268
-18.119060 -2.735578
-18.099050 -2.732889
-18.079040 -2.730200
-18.059030 -2.727512
-18.039020 -2.724825
-18.019010 -2.722138
-17.998999 -2.719452
-17.978989 -2.716767
-17.958979 -2.714082
-17.938969 -2.711398
-17.918959 -2.708715
-17.898949 -2.706032
-17.878939 -2.703350
-17.858929 -2.700669
-17.838919 -2.697988
-17.818909 -2.695308
-17.798899 -2.692629
-17.778889 -2.689950
-17.758879 -2.687272
-17.738869 -2.684594
-17.718859 -2.681918
-17.698849 -2.679242
-17.678839 -2.676566
-17.658829 -2.673892
-17.638819 -2.671218
-17.618809 -2.668545
-17.598799 -2.665872
-17.578789 -2.663200
-17.558779 -2.660529
-17.538769 -2.657859
-17.518759 -2.655189
-17.498749 -2.652520
-17.478739 -2.649852
-17.458729 -2.647184
-17.438719 -2.644517
-17.418709 -2.641851
-17.398699 -2.639186
-17.378689 -2.636521
-17.358679 -2.633857
-17.338669 -2.631194
-17.318659 -2.628531
-17.298649 -2.625870
-17.278639 -2.623209
-17.258629 -2.620548
-17.238619 -2.617889
-17.218609 -2.615230
-17.198599 -2.612572
-17.178589 -2.609915
-17.158579 -2.607258
-17.138569 -2.604603
-17.118559 -2.601948
-17.098549 -2.599293
-17.078539 -2.596640
-17.058529 -2.593987
-17.038519 -2.591335
-17.018509 -2.588684
-16.998499 -2.586034
-16.978489 -2.583384
-16.958479 -2.580736
-16.938469 -2.578088
-16.918459 -2.575440
-16.898449 -2.572794
-16.878439 -2.570148
-16.858429 -2.567504
-16.838419 -2.564860
-16.818409 -2.562216
-16.798399 -2.559574
-16.778389 -2.556932
-16.758379 -2.554292
-16.738369 -2.551652
-16.718359 -2.549013
-16.698349 -2.546374
-16.678339 -2.543737
-16.658329 -2.541100
-16.638319 -2.538465
-16.618309 -2.535830
-16.598299 -2.533195
-16.578289 -2.530562
-16.558279 -2.527930
-16.538269 -2.525298
-16.518259 -2.522668
-16.498249 -2.520038
-16.478239 -2.517409
-16.458229 -2.514781
-16.438219 -2.512153
-16.418209 -2.509527
-16.398199 -2.506902
-16.378189 -2.504277
-16.358179 -2.501653
-16.338169 -2.499030
-16.318159 -2.496408
-16.298149 -2.493787
-16.278139 -2.491167
-16.258129 -2.488548
-16.238119 -2.485930
-16.218109 -2.483312
-16.198099 -2.480696
-16.178089 -2.478080
-16.158079 -2.475465
-16.138069 -2.472851
-16.118059 -2.470239
-16.098049 -2.467627
-16.078039 -2.465016
-16.058029 -2.462405
-16.038019 -2.459796
-16.018009 -2.457188
-15.997999 -2.454581
-15.977989 -2.451975
-15.957979 -2.449369
-15.937969 -2.446765
-15.917959 -2.444161
-15.897949 -2.441559
-15.877939 -2.438957
-15.857929 -2.436357
-15.837919 -2.433757
-15.817909 -2.431159
-15.797899 -2.428561
-15.777889 -2.425964
-15.757879 -2.423369
-15.737869 -2.420774
-15.717859 -2.418181
-15.697849 -2.415588
-15.677839 -2.412996
-15.657829 -2.410406
-15.637819 -2.407816
-15.617809 -2.405228
-15.597799 -2.402640
-15.577789 -2.400054
-15.557779 -2.397468
-15.537769 -2.394884
-15.517759 -2.392300
-15.497749 -2.389718
-15.477739 -2.387136
-15.457729 -2.384556
-15.437719 -2.381977
-15.417709 -2.379399
-15.397699 -2.376822
-15.377689 -2.374246
-15.357679 -2.371671
-15.337669 -2.369097
-15.317659 -2.366524
-15.297649 -2.363952
-15.277639 -2.361382
-15.257629 -2.358812
-15.237619 -2.356244
-15.217609 -2.353676
-15.197599 -2.351110
-15.177589 -2.348545
-15.157579 -2.345981
-15.137569 -2.343418
-15.117559 -2.340856
-15.097549 -2.338295
-15.077539 -2.335736
-15.057529 -2.333178
-15.037519 -2.330620
-15.017509 -2.328064
-14.997499 -2.325509
-14.977489 -2.322955
-14.957479 -2.320403
-14.937469 -2.317851
-14.917459 -2.315301
-14.897449 -2.312752
-14.877439 -2.310204
-14.857429 -2.307657
-14.837419 -2.305112
-14.817409 -2.302567
-14.797399 -2.300024
-14.777389 -2.297482
-14.757379 -2.294941
-14.737369 -2.292402
-14.717359 -2.289863
-14.697349 -2.287326
-14.677339 -2.284790
-14.657329 -2.282256
-14.637319 -2.279722
-14.617309 -2.277190
-14.597299 -2.274659
-14.577289 -2.272129
-14.557279 -2.269601
-14.537269 -2.267073
-14.517259 -2.264547
-14.497249 -2.262023
-14.477239 -2.259499
-14.457229 -2.256977
-14.437219 -2.254456
-14.417209 -2.251937
-14.397199 -2.249419
-14.377189 -2.246902
-14.357179 -2.244386
-14.337169 -2.241872
-14.317159 -2.239359
-14.297149 -2.236847
-14.277139 -2.234337
-14.257129 -2.231827
-14.237119 -2.229320
-14.217109 -2.226813
-14.197099 -2.224308
-14.177089 -2.221805
-14.157079 -2.219302
-14.137069 -2.216801
-14.117059 -2.214302
-14.097049 -2.211804
-14.077039 -2.209307
-14.057029 -2.206811
-14.037019 -2.204317
-14.017009 -2.201825
-13.996998 -2.199333
-13.976988 -2.196843
-13.956978 -2.194355
-13.936968 -2.191868
-13.916958 -2.189382
-13.896948 -2.186898
-13.876938 -2.184415
-13.856928 -2.181934
-13.836918 -2.179454
-13.816908 -2.176976
-13.796898 -2.174499
-13.776888 -2.172023
-13.756878 -2.169549
-13.736868 -2.167077
-13.716858 -2.164606
-13.696848 -2.162136
-13.676838 -2.159668
-13.656828 -2.157202
-13.636818 -2.154737
-13.616808 -2.152273
-13.596798 -2.149811
-13.576788 -2.147350
-13.556778 -2.144891
-13.536768 -2.142434
-13.516758 -2.139978
-13.496748 -2.137524
-13.476738 -2.135071
-13.456728 -2.132620
-13.436718 -2.130170
-13.416708 -2.127722
-13.396698 -2.125275
-13.376688 -2.122830
-13.356678 -2.120387
-13.336668 -2.117945
-13.316658 -2.115505
-13.296648 -2.113066
-13.276638 -2.110629
-13.256628 -2.108194
-13.236618 -2.105760
-13.216608 -2.103328
-13.196598 -2.100898
-13.176588 -2.098469
-13.156578 -2.096042
-13.136568 -2.093617
-13.116558 -2.091193
-13.096548 -2.088771
-13.076538 -2.086350
-13.056528 -2.083932
-13.036518 -2.081515
-13.016508 -2.079099
-12.996498 -2.076686
-12.976488 -2.074274
-12.956478 -2.071864
-12.936468 -2.069455
-12.916458 -2.067048
-12.896448 -2.064643
-12.876438 -2.062240
-12.856428 -2.059839
-12.836418 -2.057439
-12.816408 -2.055041
-12.796398 -2.052645
-12.776388 -2.050250
-12.756378 -2.047858
-12.736368 -2.045467
-12.716358 -2.043078
-12.696348 -2.040691
-12.676338 -2.038305
-12.656328 -2.035922
-12.636318 -2.033540
-12.616308 -2.031160
-12.596298 -2.028782
-12.576288 -2.026406
-12.556278 -2.024032
-12.536268 -2.021659
-12.516258 -2.019289
-12.496248 -2.016920
-12.476238 -2.014553
-12.456228 -2.012188
-12.436218 -2.009826
-12.416208 -2.007464
-12.396198 -2.005105
-12.376188 -2.002748
-12.356178 -2.000393
-12.336168 -1.998040
-12.316158 -1.995688
-12.296148 -1.993339
-12.276138 -1.990991
-12.256128 -1.988646
-12.236118 -1.986302
-12.216108 -1.983961
-12.196098 -1.981621
-12.176088 -1.979284
-12.156078 -1.976948
-12.136068 -1.974615
-12.116058 -1.972283
-12.096048 -1.969954
-12.076038 -1.967627
-12.056028 -1.965301
-12.036018 -1.962978
-12.016008 -1.960657
-11.995998 -1.958338
-11.975988 -1.956021
-11.955978 -1.953706
-11.935968 -1.951393
-11.915958 -1.949083
-11.895948 -1.946774
-11.875938 -1.944467
-11.855928 -1.942163
-11.835918 -1.939861
-11.815908 -1.937561
-11.795898 -1.935263
-11.775888 -1.932967
-11.755878 -1.930674
-11.735868 -1.928383
-11.715858 -1.926093
-11.695848 -1.923806
-11.675838 -1.921522
-11.655828 -1.919239
-11.635818 -1.916959
-11.615808 -1.914681
-11.595798 -1.912405
-11.575788 -1.910131
-11.555778 -1.907860
-11.535768 -1.905591
-11.515758 -1.903324
-11.495748 -1.901060
-11.475738 -1.898798
-11.455728 -1.896538
-11.435718 -1.894280
-11.415708 -1.892025
-11.395698 -1.889772
-11.375688 -1.887521
-11.355678 -1.885273
-11.335668 -1.883027
-11.315658 -1.880784
-11.295648 -1.878543
-11.275638 -1.876304
-11.255628 -1.874067
-11.235618 -1.871834
-11.215608 -1.869602
-11.195598 -1.867373
-11.175588 -1.865146
-11.155578 -1.862922
-11.135568 -1.860700
-11.115558 -1.858481
-11.095548 -1.856264
-11.075538 -1.854049
-11.055528 -1.851837
-11.035518 -1.849628
-11.015508 -1.847421
-10.995498 -1.845216
-10.975488 -1.843015
-10.955478 -1.840815
-10.935468 -1.838618
-10.915458 -1.836424
-10.895448 -1.834232
-10.875438 -1.832043
-10.855428 -1.829856
-10.835418 -1.827672
-10.815408 -1.825491
-10.795398 -1.823312
-10.775388 -1.821136
-10.755378 -1.818962
-10.735368 -1.816791
-10.715358 -1.814623
-10.695348 -1.812457
-10.675338 -1.810294
-10.655328 -1.808134
-10.635318 -1.805976
-10.615308 -1.803821
-10.595298 -1.801669
-10.575288 -1.799519
-10.555278 -1.797373
-10.535268 -1.795228
-10.515258 -1.793087
-10.495248 -1.790948
-10.475238 -1.788813
-10.455228 -1.786679
-10.435218 -1.784549
-10.415208 -1.782422
-10.395198 -1.780297
-10.375188 -1.778175
-10.355178 -1.776056
-10.335168 -1.773940
-10.315158 -1.771826
-10.295148 -1.769716
-10.275138 -1.767608
-10.255128 -1.765503
-10.235118 -1.763401
-10.215108 -1.761302
-10.195098 -1.759206
-10.175088 -1.757112
-10.155078 -1.755022
-10.135068 -1.752934
-10.115058 -1.750850
-10.095048 -1.748768
-10.075038 -1.746690
-10.055028 -1.744614
-10.035018 -1.742541
-10.015008 -1.740472
-9.994997 -1.738405
-9.974987 -1.736341
-9.954977 -1.734281
-9.934967 -1.732223
-9.914957 -1.730169
-9.894947 -1.728117
-9.874937 -1.726069
-9.854927 -1.724023
-9.834917 -1.721981
-9.814907 -1.719942
-9.794897 -1.717906
-9.774887 -1.715873
-9.754877 -1.713843
-9.734867 -1.711816
-9.714857 -1.709792
-9.694847 -1.707772
-9.674837 -1.705755
-9.654827 -1.703740
-9.634817 -1.701730
-9.614807 -1.699722
-9.594797 -1.697717
-9.574787 -1.695716
-9.554777 -1.693718
-9.534767 -1.691723
-9.514757 -1.689731
-9.494747 -1.687743
-9.474737 -1.685758
-9.454727 -1.683776
-9.434717 -1.681798
-9.414707 -1.679823
-9.394697 -1.677851
-9.374687 -1.675882
-9.354677 -1.673917
-9.334667 -1.671955
-9.314657 -1.669996
-9.294647 -1.668041
-9.274637 -1.666089
-9.254627 -1.664141
-9.234617 -1.662196
-9.214607 -1.660254
-9.194597 -1.658316
-9.174587 -1.656381
-9.154577 -1.654450
-9.134567 -1.652522
-9.114557 -1.650598
-9.094547 -1.648677
-9.074537 -1.646759
-9.054527 -1.644845
-9.034517 -1.642935
-9.014507 -1.641028
-8.994497 -1.639124
-8.974487 -1.637224
-8.954477 -1.635328
-8.934467 -1.633435
-8.914457 -1.631546
-8.894447 -1.629660
-8.874437 -1.627778
-8.854427 -1.625899
-8.834417 -1.624024
-8.814407 -1.622153
-8.794397 -1.620285
-8.774387 -1.618421
-8.754377 -1.616561
-8.734367 -1.614704
-8.714357 -1.612851
-8.694347 -1.611002
-8.674337 -1.609156
-8.654327 -1.607314
-8.634317 -1.605476
-8.614307 -1.603641
-8.594297 -1.601810
-8.574287 -1.599983
-8.554277 -1.598160
-8.534267 -1.596340
-8.514257 -1.594524
-8.494247 -1.592712
-8.474237 -1.590904
-8.454227 -1.589099
-8.434217 -1.587299
-8.414207 -1.585502
-8.394197 -1.583709
-8.374187 -1.581920
-8.354177 -1.580134
-8.334167 -1.578353
-8.314157 -1.576575
-8.294147 -1.574802
-8.274137 -1.573032
-8.254127 -1.571266
-8.234117 -1.569504
-8.214107 -1.567746
-8.194097 -1.565992
-8.174087 -1.564242
-8.154077 -1.562495
-8.134067 -1.560753
-8.114057 -1.559015
-8.094047 -1.557280
-8.074037 -1.555550
-8.054027 -1.553824
-8.034017 -1.552101
-8.014007 -1.550383
-7.993997 -1.548669
-7.973987 -1.546959
-7.953977 -1.545252
-7.933967 -1.543550
-7.913957 -1.541852
-7.893947 -1.540158
-7.873937 -1.538468
-7.853927 -1.536782
-7.833917 -1.535101
-7.813907 -1.533423
-7.793897 -1.531750
-7.773887 -1.530080
-7.753877 -1.528415
-7.733867 -1.526754
-7.713857 -1.525097
-7.693847 -1.523445
-7.673837 -1.521796
-7.653827 -1.520152
-7.633817 -1.518512
-7.613807 -1.516876
-7.593797 -1.515244
-7.573787 -1.513617
-7.553777 -1.511993
-7.533767 -1.510374
-7.513757 -1.508760
-7.493747 -1.507149
-7.473737 -1.505543
-7.453727 -1.503941
-7.433717 -1.502343
-7.413707 -1.500750
-7.393697 -1.499161
-7.373687 -1.497576
-7.353677 -1.495996
-7.333667 -1.494420
-7.313657 -1.492848
-7.293647 -1.491280
-7.273637 -1.489717
-7.253627 -1.488159
-7.233617 -1.486604
-7.213607 -1.485054
-7.193597 -1.483509
-7.173587 -1.481968
-7.153577 -1.480431
-7.133567 -1.478898
-7.113557 -1.477370
-7.093547 -1.475847
-7.073537 -1.474328
-7.053527 -1.472813
-7.033517 -1.471303
-7.013507 -1.469797
-6.993497 -1.468296
-6.973487 -1.466799
-6.953477 -1.465307
-6.933467 -1.463819
-6.913457 -1.462335
-6.893447 -1.460856
-6.873437 -1.459382
-6.853427 -1.457912
-6.833417 -1.456447
-6.813407 -1.454986
-6.793397 -1.453530
-6.773387 -1.452078
-6.753377 -1.450631
-6.733367 -1.449188
-6.713357 -1.447750
-6.693347 -1.446316
-6.673337 -1.444887
-6.653327 -1.443463
-6.633317 -1.442043
-6.613307 -1.440628
-6.593297 -1.439217
-6.573287 -1.437811
-6.553277 -1.436410
-6.533267 -1.435013
-6.513257 -1.433621
-6.493247 -1.432233
-6.473237 -1.430850
-6.453227 -1.429472
-6.433217 -1.428098
-6.413207 -1.426729
-6.393197 -1.425365
-6.373187 -1.424005
-6.353177 -1.422650
-6.333167 -1.421299
-6.313157 -1.419953
-6.293147 -1.418612
-6.273137 -1.417276
-6.253127 -1.415944
-6.233117 -1.414617
-6.213107 -1.413295
-6.193097 -1.411977
-6.173087 -1.410664
-6.153077 -1.409356
-6.133067 -1.408052
-6.113057 -1.406754
-6.093047 -1.405460
-6.073037 -1.404170
-6.053027 -1.402886
-6.033017 -1.401606
-6.013007 -1.400330
-5.992996 -1.399060
-5.972986 -1.397794
-5.952976 -1.396533
-5.932966 -1.395277
-5.912956 -1.394026
-5.892946 -1.392779
-5.872936 -1.391537
-5.852926 -1.390300
-5.832916 -1.389067
-5.812906 -1.387839
-5.792896 -1.386616
-5.772886 -1.385398
-5.752876 -1.384185
-5.732866 -1.382976
-5.712856 -1.381772
-5.692846 -1.380573
-5.672836 -1.379379
-5.652826 -1.378189
-5.632816 -1.377005
-5.612806 -1.375825
-5.592796 -1.374650
-5.572786 -1.373479
-5.552776 -1.372314
-5.532766 -1.371153
-5.512756 -1.369997
-5.492746 -1.368846
-5.472736 -1.367699
-5.452726 -1.366558
-5.432716 -1.365421
-5.412706 -1.364289
-5.392696 -1.363161
-5.372686 -1.362039
-5.352676 -1.360921
-5.332666 -1.359808
-5.312656 -1.358700
-5.292646 -1.357597
-5.272636 -1.356499
-5.252626 -1.355405
-5.232616 -1.354316
-5.212606 -1.353232
-5.192596 -1.352153
-5.172586 -1.351078
-5.152576 -1.350009
-5.132566 -1.348944
-5.112556 -1.347884
-5.092546 -1.346828
-5.072536 -1.345778
-5.052526 -1.344732
-5.032516 -1.343691
-5.012506 -1.342655
-4.992496 -1.341624
-4.972486 -1.340597
-4.952476 -1.339575
-4.932466 -1.338558
-4.912456 -1.337546
-4.892446 -1.336538
-4.872436 -1.335536
-4.852426 -1.334538
-4.832416 -1.333545
-4.812406 -1.332556
-4.792396 -1.331573
-4.772386 -1.330594
-4.752376 -1.329620
-4.732366 -1.328650
-4.712356 -1.327686
-4.692346 -1.326726
-4.672336 -1.325771
-4.652326 -1.324821
-4.632316 -1.323875
-4.612306 -1.322934
-4.592296 -1.321998
-4.572286 -1.321067
-4.552276 -1.320140
-4.532266 -1.319218
-4.512256 -1.318301
-4.492246 -1.317388
-4.472236 -1.316481
-4.452226 -1.315578
-4.432216 -1.314679
-4.412206 -1.313785
-4.392196 -1.312896
-4.372186 -1.312012
-4.352176 -1.311133
-4.332166 -1.310258
-4.312156 -1.309387
-4.292146 -1.308522
-4.272136 -1.307661
-4.252126 -1.306805
-4.232116 -1.305953
-4.212106 -1.305106
-4.192096 -1.304264
-4.172086 -1.303426
-4.152076 -1.302593
-4.132066 -1.301764
-4.112056 -1.300941
-4.092046 -1.300121
-4.072036 -1.299307
-4.052026 -1.298497
-4.032016 -1.297691
-4.012006 -1.296890
-3.991996 -1.296094
-3.971986 -1.295302
-3.951976 -1.294515
-3.931966 -1.293733
-3.911956 -1.292955
-3.891946 -1.292181
-3.871936 -1.291412
-3.851926 -1.290648
-3.831916 -1.289888
-3.811906 -1.289133
-3.791896 -1.288382
-3.771886 -1.287635
-3.751876 -1.286894
-3.731866 -1.286156
-3.711856 -1.285423
-3.691846 -1.284695
-3.671836 -1.283971
-3.651826 -1.283251
-3.631816 -1.282536
-3.611806 -1.281826
-3.591796 -1.281119
-3.571786 -1.280418
-3.551776 -1.279720
-3.531766 -1.279027
-3.511756 -1.278339
-3.491746 -1.277654
-3.471736 -1.276974
-3.451726 -1.276299
-3.431716 -1.275628
-3.411706 -1.274961
-3.391696 -1.274299
-3.371686 -1.273640
-3.351676 -1.272987
-3.331666 -1.272337
-3.311656 -1.271692
-3.291646 -1.271051
-3.271636 -1.270414
-3.251626 -1.269782
-3.231616 -1.269154
-3.211606 -1.268530
-3.191596 -1.267910
-3.171586 -1.267295
-3.151576 -1.266684
-3.131566 -1.266077
-3.111556 -1.265474
-3.091546 -1.264875
-3.071536 -1.264281
-3.051526 -1.263690
-3.031516 -1.263104
-3.011506 -1.262522
-2.991496 -1.261944
-2.971486 -1.261371
-2.951476 -1.260801
-2.931466 -1.260235
-2.911456 -1.259674
-2.891446 -1.259117
-2.871436 -1.258563
-2.851426 -1.258014
-2.831416 -1.257469
-2.811406 -1.256927
-2.791396 -1.256390
-2.771386 -1.255857
-2.751376 -1.255328
-2.731366 -1.254803
-2.711356 -1.254281
-2.691346 -1.253764
-2.671336 -1.253250
-2.651326 -1.252741
-2.631316 -1.252235
-2.611306 -1.251734
-2.591296 -1.251236
-2.571286 -1.250742
-2.551276 -1.250252
-2.531266 -1.249766
-2.511256 -1.249284
-2.491246 -1.248805
-2.471236 -1.248331
-2.451226 -1.247860
-2.431216 -1.247393
-2.411206 -1.246929
-2.391196 -1.246470
-2.371186 -1.246014
-2.351176 -1.245562
-2.331166 -1.245114
-2.311156 -1.244669
-2.291146 -1.244228
-2.271136 -1.243791
-2.251126 -1.243357
-2.231116 -1.242927
-2.211106 -1.242501
-2.191096 -1.242078
-2.171086 -1.241659
-2.151076 -1.241244
-2.131066 -1.240832
-2.111056 -1.240424
-2.091046 -1.240019
-2.071036 -1.239618
-2.051026 -1.239220
-2.031016 -1.238826
-2.011006 -1.238436
-1.990995 -1.238048
-1.970985 -1.237665
-1.950975 -1.237285
-1.930965 -1.236908
-1.910955 -1.236535
-1.890945 -1.236165
-1.870935 -1.235798
-1.850925 -1.235435
-1.830915 -1.235075
-1.810905 -1.234719
-1.790895 -1.234366
-1.770885 -1.234016
-1.750875 -1.233670
-1.730865 -1.233327
-1.710855 -1.232987
-1.690845 -1.232650
-1.670835 -1.232317
-1.650825 -1.231987
-1.630815 -1.231660
-1.610805 -1.231337
-1.590795 -1.231016
-1.570785 -1.230699
-1.550775 -1.230385
-1.530765 -1.230074
-1.510755 -1.229766
-1.490745 -1.229462
-1.470735 -1.229160
-1.450725 -1.228862
-1.430715 -1.228566
-1.410705 -1.228274
-1.390695 -1.227985
-1.370685 -1.227699
-1.350675 -1.227415
-1.330665 -1.227135
-1.310655 -1.226858
-1.290645 -1.226584
-1.270635 -1.226312
-1.250625 -1.226044
-1.230615 -1.225779
-1.210605 -1.225516
-1.190595 -1.225256
-1.170585 -1.225000
-1.150575 -1.224746
-1.130565 -1.224494
-1.110555 -1.224246
-1.090545 -1.224001
-1.070535 -1.223758
-1.050525 -1.223518
-1.030515 -1.223281
-1.010505 -1.223047
-0.990495 -1.222815
-0.970485 -1.222586
-0.950475 -1.222360
-0.930465 -1.222137
-0.910455 -1.221916
-0.890445 -1.221698
-0.870435 -1.221482
-0.850425 -1.221269
-0.830415 -1.221059
-0.810405 -1.220851
-0.790395 -1.220646
-0.770385 -1.220443
-0.750375 -1.220243
-0.730365 -1.220046
-0.710355 -1.219851
-0.690345 -1.219658
-0.670335 -1.219468
-0.650325 -1.219281
-0.630315 -1.219096
-0.610305 -1.218913
-0.590295 -1.218733
-0.570285 -1.218555
-0.550275 -1.218379
-0.530265 -1.218206
-0.510255 -1.218035
-0.490245 -1.217867
-0.470235 -1.217701
-0.450225 -1.217537
-0.430215 -1.217375
-0.410205 -1.217216
-0.390195 -1.217059
-0.370185 -1.216904
-0.350175 -1.216752
-0.330165 -1.216601
-0.310155 -1.216453
-0.290145 -1.216307
-0.270135 -1.216163
-0.250125 -1.216022
-0.230115 -1.215882
-0.210105 -1.215745
-0.190095 -1.215609
-0.170085 -1.215476
-0.150075 -1.215345
-0.130065 -1.215216
-0.110055 -1.215088
-0.090045 -1.214963
-0.070035 -1.214840
-0.050025 -1.214719
-0.030015 -1.214600
-0.010005 -1.214482
0.010005 -1.214367
0.030015 -1.214254
0.050025 -1.214142
0.070035 -1.214033
0.090045 -1.213925
0.110055 -1.213819
0.130065 -1.213715
0.150075 -1.213613
0.170085 -1.213512
0.190095 -1.213413
0.210105 -1.213316
0.230115 -1.213221
0.250125 -1.213128
0.270135 -1.213036
0.290145 -1.212946
0.310155 -1.212858
0.330165 -1.212771
0.350175 -1.212686
0.370185 -1.212603
0.390195 -1.212521
0.410205 -1.212441
0.430215 -1.212362
0.450225 -1.212285
0.470235 -1.212210
0.490245 -1.212136
0.510255 -1.212064
0.530265 -1.211993
0.550275 -1.211924
0.570285 -1.211856
0.590295 -1.211789
0.610305 -1.211724
0.630315 -1.211661
0.650325 -1.211599
0.670335 -1.211538
0.690345 -1.211479
0.710355 -1.211421
0.730365 -1.211364
0.750375 -1.211309
0.770385 -1.211255
0.790395 -1.211202
0.810405 -1.211151
0.830415 -1.211101
0.850425 -1.211052
0.870435 -1.211004
0.890445 -1.210958
0.910455 -1.210913
0.930465 -1.210869
0.950475 -1.210826
0.970485 -1.210784
0.990495 -1.210744
1.010505 -1.210704
1.030515 -1.210666
1.050525 -1.210629
1.070535 -1.210593
1.090545 -1.210558
1.110555 -1.210523
1.130565 -1.210490
1.150575 -1.210458
1.170585 -1.210427
1.190595 -1.210397
1.210605 -1.210368
1.230615 -1.210340
1.250625 -1.210313
1.270635 -1.210287
1.290645 -1.210262
1.310655 -1.210237
1.330665 -1.210213
1.350675 -1.210191
1.370685 -1.210169
1.390695 -1.210148
1.410705 -1.210127
1.430715 -1.210108
1.450725 -1.210089
1.470735 -1.210071
1.490745 -1.210054
1.510755 -1.210038
1.530765 -1.210022
1.550775 -1.210007
1.570785 -1.209992
1.590795 -1.209979
1.610805 -1.209966
1.630815 -1.209953
1.650825 -1.209941
1.670835 -1.209930
1.690845 -1.209919
1.710855 -1.209909
1.730865 -1.209900
1.750875 -1.209891
1.770885 -1.209882
1.790895 -1.209874
1.810905 -1.209867
1.830915 -1.209860
1.850925 -1.209853
1.870935 -1.209847
1.890945 -1.209842
1.910955 -1.209836
1.930965 -1.209832
1.950975 -1.209827
1.970985 -1.209823
1.990995 -1.209819
2.011006 -1.209816
2.031016 -1.209813
2.051026 -1.209810
2.071036 -1.209807
2.091046 -1.209805
2.111056 -1.209803
2.131066 -1.209802
2.151076 -1.209800
2.171086 -1.209799
2.191096 -1.209798
2.211106 -1.209797
2.231116 -1.209796
2.251126 -1.209795
2.271136 -1.209795
2.291146 -1.209794
2.311156 -1.209794
2.331166 -1.209794
2.351176 -1.209794
2.371186 -1.209794
2.391196 -1.209794
2.411206 -1.209794
2.431216 -1.209794
2.451226 -1.209794
2.471236 -1.209794
2.491246 -1.209794
2.511256 -1.209794
2.531266 -1.209793
2.551276 -1.209793
2.571286 -1.209793
2.591296 -1.209792
2.611306 -1.209791
2.631316 -1.209791
2.651326 -1.209790
2.671336 -1.209789
2.691346 -1.209787
2.711356 -1.209786
2.731366 -1.209784
2.751376 -1.209782
2.771386 -1.209780
2.791396 -1.209777
2.811406 -1.209774
2.831416 -1.209771
2.851426 -1.209768
2.871436 -1.209764
2.891446 -1.209760
2.911456 -1.209755
2.931466 -1.209750
2.951476 -1.209745
2.971486 -1.209739
2.991496 -1.209733
3.011506 -1.209726
3.031516 -1.209719
3.051526 -1.209712
3.071536 -1.209704
3.091546 -1.209695
3.111556 -1.209686
3.131566 -1.209677
3.151576 -1.209666
3.171586 -1.209656
3.191596 -1.209644
3.211606 -1.209632
3.231616 -1.209620
3.251626 -1.209607
3.271636 -1.209593
3.291646 -1.209578
3.311656 -1.209563
3.331666 -1.209547
3.351676 -1.209531
3.371686 -1.209513
3.391696 -1.209495
3.411706 -1.209476
3.431716 -1.209457
3.451726 -1.209436
3.471736 -1.209415
3.491746 -1.209393
3.511756 -1.209370
3.531766 -1.209346
3.551776 -1.209322
3.571786 -1.209296
3.591796 -1.209270
3.611806 -1.209242
3.631816 -1.209214
3.651826 -1.209185
3.671836 -1.209154
3.691846 -1.209123
3.711856 -1.209091
3.731866 -1.209058
3.751876 -1.209023
3.771886 -1.208988
3.791896 -1.208952
3.811906 -1.208914
3.831916 -1.208876
3.851926 -1.208836
3.871936 -1.208795
3.891946 -1.208753
3.911956 -1.208710
3.931966 -1.208665
3.951976 -1.208620
3.971986 -1.208573
3.991996 -1.208525
4.012006 -1.208476
4.032016 -1.208425
4.052026 -1.208373
4.072036 -1.208320
4.092046 -1.208266
4.112056 -1.208210
4.132066 -1.208153
4.152076 -1.208094
4.172086 -1.208034
4.192096 -1.207973
4.212106 -1.207910
4.232116 -1.207846
4.252126 -1.207781
4.272136 -1.207714
4.292146 -1.207645
4.312156 -1.207575
4.332166 -1.207503
4.352176 -1.207430
4.372186 -1.207355
4.392196 -1.207279
4.412206 -1.207201
4.432216 -1.207122
4.452226 -1.207041
4.472236 -1.206958
4.492246 -1.206874
4.512256 -1.206787
4.532266 -1.206700
4.552276 -1.206610
4.572286 -1.206519
4.592296 -1.206426
4.612306 -1.206331
4.632316 -1.206234
4.652326 -1.206136
4.672336 -1.206036
4.692346 -1.205934
4.712356 -1.205830
4.732366 -1.205724
4.752376 -1.205616
4.772386 -1.205507
4.792396 -1.205395
4.812406 -1.205282
4.832416 -1.205166
4.852426 -1.205049
4.872436 -1.204929
4.892446 -1.204808
4.912456 -1.204684
4.932466 -1.204559
4.952476 -1.204431
4.972486 -1.204301
4.992496 -1.204169
5.012506 -1.204035
5.032516 -1.203899
5.052526 -1.203760
5.072536 -1.203620
5.092546 -1.203477
5.112556 -1.203332
5.132566 -1.203184
5.152576 -1.203035
5.172586 -1.202883
5.192596 -1.202728
5.212606 -1.202572
5.232616 -1.202413
5.252626 -1.202251
5.272636 -1.202088
5.292646 -1.201921
5.312656 -1.201753
5.332666 -1.201582
5.352676 -1.201408
5.372686 -1.201232
5.392696 -1.201053
5.412706 -1.200872
5.432716 -1.200688
5.452726 -1.200502
5.472736 -1.200313
5.492746 -1.200122
5.512756 -1.199927
5.532766 -1.199730
5.552776 -1.199531
5.572786 -1.199328
5.592796 -1.199123
5.612806 -1.198915
5.632816 -1.198705
5.652826 -1.198491
5.672836 -1.198275
5.692846 -1.198056
5.712856 -1.197834
5.732866 -1.197609
5.752876 -1.197381
5.772886 -1.197150
5.792896 -1.196916
5.812906 -1.196680
5.832916 -1.196440
5.852926 -1.196197
5.872936 -1.195951
5.892946 -1.195702
5.912956 -1.195450
5.932966 -1.195195
5.952976 -1.194936
5.972986 -1.194675
5.992996 -1.194410
6.013007 -1.194142
6.033017 -1.193870
6.053027 -1.193596
6.073037 -1.193318
6.093047 -1.193036
6.113057 -1.192752
6.133067 -1.192464
6.153077 -1.192172
6.173087 -1.191877
6.193097 -1.191579
6.213107 -1.191277
6.233117 -1.190971
6.253127 -1.190662
6.273137 -1.190350
6.293147 -1.190034
6.313157 -1.189714
6.333167 -1.189390
6.353177 -1.189063
6.373187 -1.188732
6.393197 -1.188398
6.413207 -1.188059
6.433217 -1.187717
6.453227 -1.187371
6.473237 -1.187021
6.493247 -1.186667
6.513257 -1.186309
6.533267 -1.185948
6.553277 -1.185582
6.573287 -1.185212
6.593297 -1.184838
6.613307 -1.184461
6.633317 -1.184079
6.653327 -1.183693
6.673337 -1.183302
6.693347 -1.182908
6.713357 -1.182509
6.733367 -1.182106
6.753377 -1.181699
6.773387 -1.181287
6.793397 -1.180871
6.813407 -1.180450
6.833417 -1.180026
6.853427 -1.179596
6.873437 -1.179162
6.893447 -1.178724
6.913457 -1.178281
6.933467 -1.177833
6.953477 -1.177381
6.973487 -1.176924
6.993497 -1.176462
7.013507 -1.175996
7.033517 -1.175525
7.053527 -1.175048
7.073537 -1.174568
7.093547 -1.174082
7.113557 -1.173591
7.133567 -1.173095
7.153577 -1.172594
7.173587 -1.172088
7.193597 -1.171577
7.213607 -1.171061
7.233617 -1.170539
7.253627 -1.170013
7.273637 -1.169481
7.293647 -1.168943
7.313657 -1.168401
7.333667 -1.167853
7.353677 -1.167299
7.373687 -1.166740
7.393697 -1.166175
7.413707 -1.165605
7.433717 -1.165029
7.453727 -1.164448
7.473737 -1.163861
7.493747 -1.163268
7.513757 -1.162669
7.533767 -1.162064
7.553777 -1.161453
7.573787 -1.160837
7.593797 -1.160214
7.613807 -1.159585
7.633817 -1.158951
7.653827 -1.158310
7.673837 -1.157662
7.693847 -1.157009
7.713857 -1.156349
7.733867 -1.155682
7.753877 -1.155010
7.773887 -1.154330
7.793897 -1.153645
7.813907 -1.152952
7.833917 -1.152253
7.853927 -1.151547
7.873937 -1.150834
7.893947 -1.150115
7.913957 -1.149388
7.933967 -1.148655
7.953977 -1.147915
7.973987 -1.147167
7.993997 -1.146412
8.014007 -1.145650
8.034017 -1.144881
8.054027 -1.144104
8.074037 -1.143320
8.094047 -1.142528
8.114057 -1.141729
8.134067 -1.140922
8.154077 -1.140108
8.174087 -1.139285
8.194097 -1.138455
8.214107 -1.137617
8.234117 -1.136770
8.254127 -1.135916
8.274137 -1.135054
8.294147 -1.134183
8.314157 -1.133304
8.334167 -1.132416
8.354177 -1.131520
8.374187 -1.130615
8.394197 -1.129702
8.414207 -1.128780
8.434217 -1.127849
8.454227 -1.126909
8.474237 -1.125960
8.494247 -1.125002
8.514257 -1.124035
8.534267 -1.123058
8.554277 -1.122072
8.574287 -1.121077
8.594297 -1.120072
8.614307 -1.119057
8.634317 -1.118032
8.654327 -1.116998
8.674337 -1.115953
8.694347 -1.114899
8.714357 -1.113834
8.734367 -1.112758
8.754377 -1.111672
8.774387 -1.110576
8.794397 -1.109469
8.814407 -1.108351
8.834417 -1.107222
8.854427 -1.106082
8.874437 -1.104930
8.894447 -1.103768
8.914457 -1.102594
8.934467 -1.101408
8.954477 -1.100210
8.974487 -1.099001
8.994497 -1.097780
9.014507 -1.096546
9.034517 -1.095300
9.054527 -1.094042
9.074537 -1.092770
9.094547 -1.091487
9.114557 -1.090190
9.134567 -1.088880
9.154577 -1.087556
9.174587 -1.086220
9.194597 -1.084869
9.214607 -1.083505
9.234617 -1.082127
9.254627 -1.080734
9.274637 -1.079327
9.294647 -1.077906
9.314657 -1.076470
9.334667 -1.075018
9.354677 -1.073552
9.374687 -1.072070
9.394697 -1.070573
9.414707 -1.069059
9.434717 -1.067530
9.454727 -1.065984
9.474737 -1.064422
9.494747 -1.062842
9.514757 -1.061246
9.534767 -1.059633
9.554777 -1.058001
9.574787 -1.056352
9.594797 -1.054685
9.614807 -1.052999
9.634817 -1.051295
9.654827 -1.049572
9.674837 -1.047829
9.694847 -1.046066
9.714857 -1.044284
9.734867 -1.042481
9.754877 -1.040658
9.774887 -1.038813
9.794897 -1.036947
9.814907 -1.035059
9.834917 -1.033150
9.854927 -1.031217
9.874937 -1.029262
9.894947 -1.027283
9.914957 -1.025280
9.934967 -1.023253
9.954977 -1.021201
9.974987 -1.019124
9.994997 -1.017021
10.015008 -1.014892
10.035018 -1.012736
10.055028 -1.010553
10.075038 -1.008341
10.095048 -1.006102
10.115058 -1.003833
10.135068 -1.001534
10.155078 -0.999205
10.175088 -0.996845
10.195098 -0.994453
10.215108 -0.992028
10.235118 -0.989570
10.255128 -0.987078
10.275138 -0.984551
10.295148 -0.981988
10.315158 -0.979389
10.335168 -0.976752
10.355178 -0.974076
10.375188 -0.971361
10.395198 -0.968605
10.415208 -0.965807
10.435218 -0.962967
10.455228 -0.960082
10.475238 -0.957152
10.495248 -0.954175
10.515258 -0.951149
10.535268 -0.948074
10.555278 -0.944948
10.575288 -0.941769
10.595298 -0.938536
10.615308 -0.935246
10.635318 -0.931898
10.655328 -0.928489
10.675338 -0.925018
10.695348 -0.921483
10.715358 -0.917880
10.735368 -0.914207
10.755378 -0.910461
10.775388 -0.906640
10.795398 -0.902741
10.815408 -0.898759
10.835418 -0.894692
10.855428 -0.890535
10.875438 -0.886285
10.895448 -0.881936
10.915458 -0.877484
10.935468 -0.872923
10.955478 -0.868248
10.975488 -0.863453
10.995498 -0.858529
11.015508 -0.853471
11.035518 -0.848268
11.055528 -0.842913
11.075538 -0.837393
11.095548 -0.831699
11.115558 -0.825816
11.135568 -0.819730
11.155578 -0.813424
11.175588 -0.806879
11.195598 -0.800071
11.215608 -0.792976
11.235618 -0.785562
11.255628 -0.777792
11.275638 -0.769624
11.295648 -0.761002
11.315658 -0.751859
11.335668 -0.742109
11.355678 -0.731640
11.375688 -0.720300
11.395698 -0.707873
11.415708 -0.694042
11.435718 -0.678290
11.455728 -0.659681
11.475738 -0.636127
11.495748 -0.599949
11.495748 -0.507735
11.475738 -0.466912
11.455728 -0.438686
11.435718 -0.415381
11.415708 -0.394905
11.395698 -0.376322
11.375688 -0.359117
11.355678 -0.342968
11.335668 -0.327661
11.315658 -0.313043
11.295648 -0.299001
11.275638 -0.285448
11.255628 -0.272315
11.235618 -0.259549
11.215608 -0.247104
11.195598 -0.234942
11.175588 -0.223032
11.155578 -0.211346
11.135568 -0.199862
11.115558 -0.188559
11.095548 -0.177418
11.075538 -0.166424
11.055528 -0.155563
11.035518 -0.144821
11.015508 -0.134186
10.995498 -0.123649
10.975488 -0.113198
10.955478 -0.102826
10.935468 -0.092522
10.915458 -0.082279
10.895448 -0.072089
10.875438 -0.061946
10.855428 -0.051841
10.835418 -0.041769
10.815408 -0.031722
10.795398 -0.021695
10.775388 -0.011682
10.755378 -0.001675
10.735368 0.008331
10.715358 0.018341
10.695348 0.028363
10.675338 0.038402
10.655328 0.048465
10.635318 0.058558
10.615308 0.068688
10.595298 0.078861
10.575288 0.089085
10.555278 0.099368
10.535268 0.109716
10.515258 0.120139
10.495248 0.130646
10.475238 0.141245
10.455228 0.151948
10.435218 0.162766
10.415208 0.173710
10.395198 0.184794
10.375188 0.196034
10.355178 0.207445
10.335168 0.219046
10.315158 0.230858
10.295148 0.242906
10.275138 0.255217
10.255128 0.267822
10.235118 0.280761
10.215108 0.294077
10.195098 0.307824
10.175088 0.322071
10.155078 0.336899
10.135068 0.352417
10.115058 0.368766
10.095048 0.386138
10.075038 0.404810
10.055028 0.425203
10.035018 0.448015
10.015008 0.474581
9.994997 0.508183
9.974987 0.567124
9.974987 0.624479
9.994997 0.681662
10.015008 0.713482
10.035018 0.738237
10.055028 0.759212
10.075038 0.777739
10.095048 0.794518
10.115058 0.809967
10.135068 0.824363
10.155078 0.837898
10.175088 0.850712
10.195098 0.862912
10.215108 0.874582
10.235118 0.885786
10.255128 0.896578
10.275138 0.907002
10.295148 0.917096
10.315158 0.926891
10.335168 0.936412
10.355178 0.945684
10.375188 0.954726
10.395198 0.963555
10.415208 0.972188
10.435218 0.980637
10.455228 0.988916
10.475238 0.997034
10.495248 1.005003
10.515258 1.012830
10.535268 1.020524
10.555278 1.028092
10.575288 1.035542
10.595298 1.042879
10.615308 1.050108
10.635318 1.057236
10.655328 1.064266
10.675338 1.071204
10.695348 1.078053
10.715358 1.084818
10.735368 1.091502
10.755378 1.098108
10.775388 1.104640
10.795398 1.111100
10.815408 1.117491
10.835418 1.123817
10.855428 1.130078
10.875438 1.136278
10.895448 1.142419
10.915458 1.148502
10.935468 1.154531
10.955478 1.160506
10.975488 1.166429
10.995498 1.172302
11.015508 1.178127
11.035518 1.183905
11.055528 1.189637
11.075538 1.195325
11.095548 1.200971
11.115558 1.206575
11.135568 1.212138
11.155578 1.217662
11.175588 1.223148
11.195598 1.228597
11.215608 1.234009
11.235618 1.239387
11.255628 1.244730
11.275638 1.250039
11.295648 1.255316
11.315658 1.260561
11.335668 1.265775
11.355678 1.270959
11.375688 1.276114
11.395698 1.281239
11.415708 1.286337
11.435718 1.291407
11.455728 1.296450
11.475738 1.301466
11.495748 1.306457
11.515758 1.311423
11.535768 1.316364
11.555778 1.321281
11.575788 1.326175
11.595798 1.331046
11.615808 1.335893
11.635818 1.340719
11.655828 1.345523
11.675838 1.350306
11.695848 1.355068
11.715858 1.359809
11.735868 1.364531
11.755878 1.369233
11.775888 1.373915
11.795898 1.378579
11.815908 1.383224
11.835918 1.387851
11.855928 1.392459
11.875938 1.397051
11.895948 1.401625
11.915958 1.406182
11.935968 1.410722
11.955978 1.415247
11.975988 1.419755
11.995998 1.424247
12.016008 1.428723
12.036018 1.433185
12.056028 1.437631
12.076038 1.442063
12.096048 1.446480
12.116058 1.450883
12.136068 1.455271
12.156078 1.459646
12.176088 1.464007
12.196098 1.468355
12.216108 1.472690
12.236118 1.477011
12.256128 1.481320
12.276138 1.485616
12.296148 1.489900
12.316158 1.494172
12.336168 1.498431
12.356178 1.502679
12.376188 1.506915
12.396198 1.511139
12.416208 1.515352
12.436218 1.519554
12.456228 1.523745
12.476238 1.527925
12.496248 1.532094
12.516258 1.536253
12.536268 1.540401
12.556278 1.544539
12.576288 1.548667
12.596298 1.552784
12.616308 1.556892
12.636318 1.560991
12.656328 1.565079
12.676338 1.569158
12.696348 1.573228
12.716358 1.577288
12.736368 1.581340
12.756378 1.585382
12.776388 1.589416
12.796398 1.593440
12.816408 1.597456
12.836418 1.601464
12.856428 1.605463
12.876438 1.609454
12.896448 1.613436
12.916458 1.617411
12.936468 1.621377
12.956478 1.625336
12.976488 1.629286
12.996498 1.633229
13.016508 1.637164
13.036518 1.641092
13.056528 1.645012
13.076538 1.648925
13.096548 1.652830
13.116558 1.656728
13.136568 1.660619
13.156578 1.664504
13.176588 1.668381
13.196598 1.672251
13.216608 1.676114
13.236618 1.679971
13.256628 1.683821
13.276638 1.687664
13.296648 1.691501
13.316658 1.695332
13.336668 1.699156
13.356678 1.702974
13.376688 1.706785
13.396698 1.710591
13.416708 1.714390
13.436718 1.718183
13.456728 1.721971
13.476738 1.725752
13.496748 1.729528
13.516758 1.733298
13.536768 1.737062
13.556778 1.740820
13.576788 1.744573
13.596798 1.748320
13.616808 1.752062
13.636818 1.755798
13.656828 1.759529
13.676838 1.763255
13.696848 1.766975
13.716858 1.770691
13.736868 1.774401
13.756878 1.778106
13.776888 1.781805
13.796898 1.785500
13.816908 1.789190
13.836918 1.792875
13.856928 1.796555
13.876938 1.800231
13.896948 1.803901
13.916958 1.807567
13.936968 1.811228
13.956978 1.814885
13.976988 1.818536
13.996998 1.822184
14.017009 1.825827
14.037019 1.829465
14.057029 1.833099
14.077039 1.836729
14.097049 1.840354
14.117059 1.843975
14.137069 1.847591
14.157079 1.851204
14.177089 1.854812
14.197099 1.858416
14.217109 1.862016
14.237119 1.865612
14.257129 1.869204
14.277139 1.872792
14.297149 1.876376
14.317159 1.879956
14.337169 1.883532
14.357179 1.887105
14.377189 1.890673
14.397199 1.894238
14.417209 1.897799
14.437219 1.901356
14.457229 1.904910
14.477239 1.908459
14.497249 1.912006
14.517259 1.915548
14.537269 1.919087
14.557279 1.922623
14.577289 1.926155
14.597299 1.929684
14.617309 1.933209
14.637319 1.936730
14.657329 1.940249
14.677339 1.943764
14.697349 1.947275
14.717359 1.950783
14.737369 1.954288
14.757379 1.957790
14.777389 1.961289
14.797399 1.964784
14.817409 1.968276
14.837419 1.971765
14.857429 1.975251
14.877439 1.978734
14.897449 1.982214
14.917459 1.985690
14.937469 1.989164
14.957479 1.992635
14.977489 1.996102
14.997499 1.999567
15.017509 2.003029
15.037519 2.006488
15.057529 2.009944
15.077539 2.013397
15.097549 2.016847
15.117559 2.020295
15.137569 2.023740
15.157579 2.027181
15.177589 2.030621
15.197599 2.034057
15.217609 2.037491
15.237619 2.040922
15.257629 2.044350
15.277639 2.047776
15.297649 2.051199
15.317659 2.054620
15.337669 2.058038
15.357679 2.061453
15.377689 2.064866
15.397699 2.068276
15.417709 2.071684
15.437719 2.075089
15.457729 2.078492
15.477739 2.081892
15.497749 2.085290
15.517759 2.088686
15.537769 2.092079
15.557779 2.095469
15.577789 2.098858
15.597799 2.102244
15.617809 2.105627
15.637819 2.109008
15.657829 2.112387
15.677839 2.115764
15.697849 2.119139
15.717859 2.122511
15.737869 2.125881
15.757879 2.129248
15.777889 2.132614
15.797899 2.135977
15.817909 2.139339
15.837919 2.142698
15.857929 2.146054
15.877939 2.149409
15.897949 2.152762
15.917959 2.156112
15.937969 2.159461
15.957979 2.162807
15.977989 2.166151
15.997999 2.169494
16.018009 2.172834
16.038019 2.176172
16.058029 2.179508
16.078039 2.182843
16.098049 2.186175
16.118059 2.189505
16.138069 2.192833
16.158079 2.196160
16.178089 2.199484
16.198099 2.202807
16.218109 2.206128
16.238119 2.209446
16.258129 2.212763
16.278139 2.216078
16.298149 2.219392
16.318159 2.222703
16.338169 2.226013
16.358179 2.229320
16.378189 2.232626
16.398199 2.235930
16.418209 2.239233
16.438219 2.242534
16.458229 2.245832
16.478239 2.249130
16.498249 2.252425
16.518259 2.255719
16.538269 2.259011
16.558279 2.262301
16.578289 2.265590
16.598299 2.268876
16.618309 2.272162
16.638319 2.275445
16.658329 2.278727
16.678339 2.282008
16.698349 2.285286
16.718359 2.288563
16.738369 2.291839
16.758379 2.295113
16.778389 2.298385
16.798399 2.301656
16.818409 2.304925
16.838419 2.308193
16.858429 2.311459
16.878439 2.314723
16.898449 2.317986
16.918459 2.321248
16.938469 2.324508
16.958479 2.327766
16.978489 2.331023
16.998499 2.334279
17.018509 2.337533
17.038519 2.340786
17.058529 2.344037
17.078539 2.347286
17.098549 2.350535
17.118559 2.353782
17.138569 2.357027
17.158579 2.360271
17.178589 2.363514
17.198599 2.366755
17.218609 2.369995
17.238619 2.373233
17.258629 2.376470
17.278639 2.379706
17.298649 2.382940
17.318659 2.386173
17.338669 2.389405
17.358679 2.392636
17.378689 2.395865
17.398699 2.399092
17.418709 2.402319
17.438719 2.405544
17.458729 2.408768
17.478739 2.411990
17.498749 2.415212
17.518759 2.418432
17.538769 2.421650
17.558779 2.424868
17.578789 2.428084
17.598799 2.431299
17.618809 2.434513
17.638819 2.437726
17.658829 2.440937
17.678839 2.444147
17.698849 2.447356
17.718859 2.450564
17.738869 2.453770
17.758879 2.456976
17.778889 2.460180
17.798899 2.463383
17.818909 2.466585
17.838919 2.469786
17.858929 2.472985
17.878939 2.476183
17.898949 2.479381
17.918959 2.482577
17.938969 2.485772
17.958979 2.488966
17.978989 2.492159
17.998999 2.495350
18.019010 2.498541
18.039020 2.501730
18.059030 2.504919
18.079040 2.508106
18.099050 2.511292
18.119060 2.514477
18.139070 2.517661
18.159080 2.520844
18.179090 2.524026
18.199100 2.527207
18.219110 2.530387
18.239120 2.533566
18.259130 2.536744
18.279140 2.539921
18.299150 2.543096
18.319160 2.546271
18.339170 2.549445
18.359180 2.552618
18.379190 2.555789
18.399200 2.558960
18.419210 2.562130
18.439220 2.565299
18.459230 2.568466
18.479240 2.571633
18.499250 2.574799
18.519260 2.577964
18.539270 2.581128
18.559280 2.584291
18.579290 2.587453
18.599300 2.590614
18.619310 2.593774
18.639320 2.596933
18.659330 2.600092
18.679340 2.603249
18.699350 2.606405
18.719360 2.609561
18.739370 2.612716
18.759380 2.615869
18.779390 2.619022
18.799400 2.622174
18.819410 2.625325
18.839420 2.628475
18.859430 2.631624
18.879440 2.634773
18.899450 2.637920
18.919460 2.641067
18.939470 2.644213
18.959480 2.647358
18.979490 2.650502
18.999500 2.653645
19.019510 2.656787
19.039520 2.659929
19.059530 2.663070
19.079540 2.666209
19.099550 2.669348
19.119560 2.672487
19.139570 2.675624
19.159580 2.678761
19.179590 2.681896
19.199600 2.685031
19.219610 2.688165
19.239620 2.691299
19.259630 2.694431
19.279640 2.697563
19.299650 2.700694
19.319660 2.703824
19.339670 2.706953
19.359680 2.710082
19.379690 2.713210
19.399700 2.716337
19.419710 2.719463
19.439720 2.722589
19.459730 2.725714
19.479740 2.728838
19.499750 2.731961
19.519760 2.735083
19.539770 2.738205
19.559780 2.741326
19.579790 2.744446
19.599800 2.747566
19.619810 2.750685
19.639820 2.753803
19.659830 2.756920
19.679840 2.760037
19.699850 2.763153
19.719860 2.766268
19.739870 2.769383
19.759880 2.772496
19.779890 2.775609
19.799900 2.778722
19.819910 2.781834
19.839920 2.784945
19.859930 2.788055
19.879940 2.791164
19.899950 2.794273
19.919960 2.797382
19.939970 2.800489
19.959980 2.803596
19.979990 2.806702
20.000000 2.809808

